Ensuring DNN Solution Feasibility for Optimization Problems with Convex Constraints and Its Application to DC Optimal Power Flow Problems

Ensuring solution feasibility is a key challenge in developing Deep Neural Network (DNN) schemes for solving constrained optimization problems, due to inherent DNN prediction errors. In this paper, we propose a ``preventive learning'' framework to guarantee DNN solution feasibility for problems with convex constraints and general objective functions without post-processing, upon satisfying a mild condition on constraint calibration. Without loss of generality, we focus on problems with only inequality constraints. We systematically calibrate inequality constraints used in DNN training, thereby anticipating prediction errors and ensuring the resulting solutions remain feasible. We characterize the calibration magnitudes and the DNN size sufficient for ensuring universal feasibility. We propose a new Adversarial-Sample Aware training algorithm to improve DNN's optimality performance without sacrificing feasibility guarantee. Overall, the framework provides two DNNs. The first one from characterizing the sufficient DNN size can guarantee universal feasibility while the other from the proposed training algorithm further improves optimality and maintains DNN's universal feasibility simultaneously. We apply the framework to develop DeepOPF+ for solving essential DC optimal power flow problems in grid operation. Simulation results over IEEE test cases show that it outperforms existing strong DNN baselines in ensuring 100% feasibility and attaining consistent optimality loss ($<$0.19%) and speedup (up to $\times$228) in both light-load and heavy-load regimes, as compared to a state-of-the-art solver. We also apply our framework to a non-convex problem and show its performance advantage over existing schemes.

==> danskin.txt <==
\paragraph{Iterative Approach towards Worst-Case Violation} 
Here (\ref{equ:DNNsize-1})-(\ref{equ:DNNsize-3}) is a non-convex mixed-integer linear bi-level program due to the non-convex ReLU activations. 
% \footnote{Sigmoid function enforces the DNN part solution feasibility  by outputting the scaling factors in $(0,1)^{N-p}$.} %and recover the slack generation via (\ref{equation5}).} 
Since the inner maximization problem is a mixed-integer linear program, the techniques for convex bi-level programs discussed in Sec.~\ref{ssec:calibrationrange} are not valid, i.e., dualizing the inner LP problem or replacing the lower-level optimization problem by its KKT conditions. To solve such bi-level optimization problem, we optimize the upper-level variables $(W_i, b_i, i=1,...,N_{{\text{hid}}})$ by gradient descent. This would simply involve repeatedly computing the gradient w.r.t. $(W_i, b_i, i=1,...,N_{{\text{hid}}})$ for the object function, and taking a step in this negative direction. That is, we want to repeat the update
\begin{align}\label{equ.gradientw}
    W_i \coloneqq W_i-\alpha\cdot\nabla_{W_i} (\max_{\boldsymbol{x}} \nu^f(W_i, b_i, \boldsymbol{x})),
\end{align}
\begin{align}\label{equ.gradientb}
    b_i \coloneqq b_i-\alpha\cdot\nabla_{b_i} (\max_{\boldsymbol{x}} \nu^f(W_i, b_i, \boldsymbol{x})).
\end{align}
for each $i=1,...,N_{{\text{hid}}}$. Here $\max_{\boldsymbol{x}} \nu^f(W_i, b_i, \boldsymbol{x})$ denotes the maximum violation among the calibrated inequality constraints within the entire inputs domain $\mathcal{D}$, given the specific value of DNN parameters $(W_i, b_i, i=1,...,N_{{\text{hid}}})$.  Note that the inner function itself contains a maximization problem. We apply the \textit{Danskin’s Theorem} to compute the gradient of the inner term. It states that the gradient of the inner function involving the maximization term is simply given by the gradient of the function evaluated at this maximum. To compute the (sub)gradient of the inner function containing a $\max(\cdot)$ term and determined the sufficient DNN size, we propose the following iterative approach optimize the DNN parameters $(W_i, b_i, i=1,...,N_{{\text{hid}}})$ at each iteration: 
\begin{itemize}
    \item Step 1. At iteration $t$, find the maximum $\boldsymbol{x}^*$ of the inner problem:
    \begin{align}\label{equ.optimalx}
    \boldsymbol{x}^*=\arg\max_{\boldsymbol{x}} \nu^f(W_i, b_i, \boldsymbol{x}).
\end{align}
Check whether the objective $\nu^f(W_i, b_i, \boldsymbol{x}^*)$, denoted as $\nu^{f,t}$, is no greater than $\Delta$. If $\nu^{f,t}\leq\Delta$, stop the iteration.
\item  Step 2. Compute the normal gradient evaluated at this point~\cite{danskin,danskin2012theory}. The relevant gradient is given by
\begin{align}\label{equ.danskinw}
    \nabla_{W_i} (\max_{\boldsymbol{x}} \nu^f(W_i, b_i, \boldsymbol{x}))=\nabla_{W_i} \nu^f(W_i, b_i, \boldsymbol{x}^*),
\end{align}
\begin{align}\label{equ.danskinb}
    \nabla_{b_i} (\max_{\boldsymbol{x}} \nu^f(W_i, b_i, \boldsymbol{x}))=\nabla_{b_i} \nu^f(W_i, b_i, \boldsymbol{x}^*),
\end{align}
\item Step 3. Update the DNN parameters $(W_i, b_i, i=1,...,N_{{\text{hid}}})$ as (\ref{equ.gradientw})-(\ref{equ.gradientb}) and proceed to the next iteration $t+1$.
\end{itemize}
% 1) find the maximum, and 2) compute the normal gradient evaluated at this point~\cite{danskin,danskin2012theory}.
% Hence, the relevant gradient is given by
% \begin{align}\label{equ.danskinw}
%     \nabla_{W_i} (\max_{\boldsymbol{x}} \nu^f(W_i, b_i, \boldsymbol{x}))=\nabla_{W_i} \nu^f(W_i, b_i, \boldsymbol{x}^*),
% \end{align}
% \begin{align}\label{equ.danskinb}
%     \nabla_{b_i} (\max_{\boldsymbol{x}} \nu^f(W_i, b_i, \boldsymbol{x}))=\nabla_{b_i} \nu^f(W_i, b_i, \boldsymbol{x}^*),
% \end{align}
% where 
% \begin{align}\label{equ.optimalx}
%     \boldsymbol{x}^*=\arg\max_{\boldsymbol{x}} \nu^f(W_i, b_i, \boldsymbol{x}).
% \end{align}
Here the optimal $\boldsymbol{x}^*$ depends on the choice of DNN parameters $(W_i, b_i, i=1,...,N_{{\text{hid}}})$. % and given $(W_i, b_i, P^*_D)$, the violation $\nu^f$ is determined. 
Therefore, at each iterative update of $(W_i,b_i, i=1,...,N_{{\text{hid}}})$, we need to solve the inner maximization problem once. {We remark that if the value of $\nu^{f,t}-\Delta$ is non-positive after some number of iterations for some DNN size, then the evaluated DNN size is capable of achieving universal feasibility w.r.t. the entire input domain $\mathcal{D}$.  Otherwise if the value of $\nu^{f,t}-\Delta$ is always positive after a large number of iterations $t$ for some DNN size, the evaluated DNN size may not be able to preserve universal feasibility.  Therefore, we need to increase the DNN size for better approximation ability. An heuristic approach is keeping increasing the width of the DNN, e.g., doubling the number of neurons on each DNN hidden layer given the DNN structure. Such an approach is expected to determine the sufficient DNN size that is capable of achieving universal feasibility w.r.t. the input domain $\mathcal{D}$, i.e., $\nu^{f*}-\Delta\leq0$, if the DNN size is large enough~\cite{hornik1991approximation}. We use $\mathbf{NN}^{\text{size}}$ to denote the identified sufficient DNN size. Note that if the initial tested DNN size guarantees universal feasibility, we do not need the above doubling approach to further expand the DNN size but keep it as the sufficient one.
\subsubsection{Necessary DNN size in Guaranteeing Universal Feasibility}
We remark that the obtained sufficient DNN size by doubling the DNN width in the previous subsection may be substantial, introducing additional training time to train the DNN model and higher computational time when applying to solve OPCC. One can also determine the corresponding necessary DNN by a simple and efficient binary search between 
\begin{itemize}
    \item the obtained sufficient DNN size $\mathbf{NN}^{\text{size}}$ and the pre-obtained DNN size $\frac{\mathbf{NN}^{\text{size}}}{2}$ (before doubling the DNN width) which fails to achieve universal feasibility, if the initial tested DNN can not guarantee universal feasibility;
    \item the initial tested DNN size and some small DNN, e.g., zero width DNN, if the initial tested DNN size is sufficient in guaranteeing universal feasibility.
\end{itemize}
Such a necessary DNN size denotes the minimal width required for a given DNN structure to achieve universal feasibility within the entire input domain. We use $\hat{\mathbf{NN}}^{\text{size}}$ to denote the determined necessary DNN size. We have the following lemma.
\begin{prop}
Consider the DNN size $\hat{\mathbf{NN}}^{\text{size}}$ and assume (\ref{equ:DNNsize-1})-(\ref{equ:DNNsize-3}) is solved global optimally such that $\nu^{f*}-\Delta\leq0$, any DNN with a smaller width than $\hat{\mathbf{NN}}^{\text{size}}$ can not guarantee universal feasibility for all input $\boldsymbol{\theta}\in\mathcal{D}$. Meanwhile, any DNN with at least $\hat{\mathbf{NN}}^{\text{size}}$ width can always achieve universal feasibility.
\end{prop}

\subsubsection{Local and Global Optimality of Worst-Case Violation}
It is worth noticing that the above result is based on the condition that we can obtain the global optimal solution of (\ref{equ:DNNsize-1})-(\ref{equ:DNNsize-3}).  However, one should note that the inner maximization of (\ref{equ:DNNsize-1})-(\ref{equ:DNNsize-3}) is indeed a non-convex mixed-integer nonlinear program due to the ReLU activations for general OPCC. The existing solvers, e.g., IPOPT, YALMIP, or Gurobi, may not be able to provide the global optimal solution. Despite of the non-global optimality of the solvers, we remark that 1) for the class of OPCC with linear constraints $g_j$, given parameters of DNN $(W_i, b_i, i=1,...,N_{{\text{hid}}})$, we can actually obtain an upper bound on the maximum violation among all possible inputs $\boldsymbol{\theta}\in\mathcal{D}$; 2) the iterative approach in (\ref{equ.gradientw})-(\ref{equ.optimalx}) updating the DNN parameters of the outer problem characterizes the upper bound on the inner maximum violation given the DNN size.  
% However, any (sub-optimal) solution generated by these solvers is an upper bound on the optimal magnitude, meaning that one can not calibrate the inequality constraints beyond such a magnitude. 
 Therefore, the obtained value $\nu^{f,t}$ is the upper bound on $\nu^{f*}$ if program (\ref{equ:DNNsize-1})-(\ref{equ:DNNsize-3}) is not solved to global optimally, meaning that the maximum violation is not beyond such a magnitude. Though such an upper bound might not be tight, it indicates that it could be possible to achieve universal feasibility with such a DNN size if $\nu^{f,t}-\Delta\leq0$.}
 
{In our case study in Sec.~\ref{sec:simulations}, we observe that the evaluated initial DNN size can always guarantee universal feasibility via the steps in (\ref{equ:DNNsize-1})-(\ref{equ.optimalx}), achieving a non-positive $\nu^{f,t}-\Delta$. We further conduct simulations with such determined sufficient DNN size ${\mathbf{NN}}^{\text{size}}$
% We note that there exist several works studying the DNN robustness by relaxing the integer variables~\cite{sheikholeslami2020provably,dvijotham2018dual,wong2018provable}. However, such approaches may not be applied to our problem. First, since the relaxed problem of (\ref{equ:DNNsize-1})-(\ref{equ:DNNsize-3}) is still non-convex due to the non-convex Sigmoid function at the output layer, the solver may still provides a lower bound on the maximum violation. Second, in case the relaxed problem has a positive $\nu^{f*}-\Delta$, whether the corresponding DNN size is inadequate to maintain universal feasibility remains unknown. 
and leave the analysis of finding the necessary DNN size $\hat{\mathbf{NN}}^{\text{size}}$ and solving the problem (\ref{equ:DNNsize-1})-(\ref{equ:DNNsize-3}) global optimally for general OPCC for future investigation.}

==> previous_dnn_analysis.txt <==
% \subsection{DNN model} \label{ssec:DNNmodel}
% In the framework, a DNN model based on a multi-layer feed-forward neural network structure is used to approximate the input-to-solution mapping.\footnote{Since the $N-p$ variables in $\mathcal{P}$ are upper (lower) bounded by $\bar{x}_k$ ($\underline{x_k}$) respectively, solving OPCC can be sufficiently expressed as finding the mapping ${\Omega}: \boldsymbol{\theta} \mapsto \mathcal{S}\triangleq\{\{\tilde{\alpha}^*_k\}_{k\in\mathcal{P}}|\tilde{\alpha}^*_k\in \left[ 0,1 \right]\}$ from input $\boldsymbol{\theta}$ to optimal scaling factors $\tilde{\alpha}^*_i$ associated with the optimal part solution $\boldsymbol{\tilde{x}^*}\in\mathcal{R}^{N-p}$~\citep{deepopf2} such that
% % \begin{equation}
% %     \hat{\Phi}: \boldsymbol{\theta} \mapsto \mathcal{S}\triangleq\{\{\hat{\alpha}^*_i\}_{i=1,...,\textit{N-p}}|\hat{\alpha}^* _i\in \left[ 0,1 \right]\},
% % \end{equation}
% $
%     \tilde{x}^*_k= \bar{x}_k+\tilde{\alpha}^*_k\cdot(\bar{x}_k-\underline{x_k}), k\in\mathcal{P}.
% $
%  }  {The DNN model is defined as
% \begin{equation}
% \begin{split}
%     &h_0=\boldsymbol{\theta}, \\
%     &h_i=\sigma \left( W_ih_{i-1}+b_{i-1} \right), \forall \ i=1, ..., N_{{\text{hid}}}, \\
%     &{\hat{\alpha}}=\sigma '\left( W_oh_{\text{hid}}+b_o \right), \label{equ:DNNmodel}
% \end{split}
% \end{equation}
% % \begin{eqnarray}%\label{DNNmodel}
% %     h_0=\boldsymbol{\theta}, \
% %     h_i=\sigma \left( W_ih_{i-1}+b_{i-1} \right), \forall \ i=1, ..., N_{{\text{hid}}}, \
% %     {\hat{\alpha}}=\sigma '\left( W_oh_{\text{hid}}+b_o \right), \label{equ:DNNmodel}
% % \end{eqnarray}
% where $\boldsymbol{\theta}$ forms the input of the DNN. $N_{{\text{hid}}}$ is the number of hidden layers. $h_i$ is the output the $i$-th layer, calculated from the $i$-th layer's weight matrix $W_i$, bias vector $b_i$, and the output of the $(i-1)$-th layer $h_{i-1}$. $\hat{\alpha}=\{\hat{\alpha}_i\}_{i\in \mathcal{P}}$ are the predicted scaling factors for the variables in $\mathcal{P}$. In addition, since these $N-p$ entries are upper (lower) bounded by $\bar{x}_k$ ($\underline{x_k}$) respectively, solving OPCC can be sufficiently expressed as finding the mapping ${\Omega}: \boldsymbol{\theta} \mapsto \mathcal{S}\triangleq\{\{\tilde{\alpha}^*_k\}_{k\in\mathcal{P}}|\tilde{\alpha}^*_k\in \left[ 0,1 \right]\}$ from input $\boldsymbol{\theta}$ to optimal scaling factors $\tilde{\alpha}^*_i$ associated with the part optimal solution $\boldsymbol{\tilde{x}^*}\in\mathcal{R}^{N-p}$~\citep{deepopf2} such that
% % \begin{equation}
% %     \hat{\Phi}: \boldsymbol{\theta} \mapsto \mathcal{S}\triangleq\{\{\hat{\alpha}^*_i\}_{i=1,...,\textit{N-p}}|\hat{\alpha}^* _i\in \left[ 0,1 \right]\},
% % \end{equation}
% $
%     \tilde{x}^*_k= \bar{x}_k+\tilde{\alpha}^*_k\cdot(\bar{x}_k-\underline{x_k}), k\in\mathcal{P}.
% $
% Parameterizing  $\tilde{x}^*_{k}$ with $\tilde{\alpha}^*_k$ shows advantages when approximating the mapping $\tilde{\Omega}$ using DNN as discussed in Sec. XXX. $\sigma(x)=\max(x,0)$ is the applied ReLU activation functions\footnote{The ReLU activation function is widely adopted with the advantage of accelerating the convergence and alleviate the vanishing gradient problem~\citep{krizhevsky2012imagenet}} in the hidden layers, and $\sigma '\left( x \right) =\frac{1}{1+e^{-x}}$ denotes the Sigmoid function at the output layer. We remark that the Sigmoid function enforces the predicted scaling factor $\hat{\alpha}_i$ to be within $(0, 1)$, and thus, the predicted part variables are always feasible. }

% Typically, the DNN is trained to minimize the average of the specified loss function $\mathcal{L}^k$ among the training set by optimizing the the value of $W_i$ and $b_i$ at each layer. In this work, we adopt the supervised learning approach and design $\mathcal{L}^k$ consisting of two part: 
% \begin{eqnarray}
% \mathcal{L}^k=w_1\cdot \frac{1}{n-p}\sum_{i\in \mathcal{P}}{\left( \hat{\alpha}_i-\alpha^*_i \right) ^2}+w_2\cdot \frac{1}{|\mathcal{{E}}|}\sum_{j\in\mathcal{{E}}}\max(g_j([\boldsymbol{\hat{x}},\boldsymbol{\psi}_{\boldsymbol{\theta}}(\hat{\boldsymbol{x}})],\boldsymbol{\theta}),\hat{e}_j),
% \label{equ:loss.function}
% \end{eqnarray}
% The first part is the mean square error between the predicted scaling factors $\hat{\alpha}_i$ and the reference optimal ones ${\alpha}^*_i$. The second part consists of penalty terms related to the inequality constraints violations. $w_1$ and $w_2$ are positive weighting factors to balance prediction error and penalty. Here $\hat{\boldsymbol{x}}$ is the part solution associated with $\hat{\alpha_i}$. $\boldsymbol{\psi}_{\boldsymbol{\theta}}(\hat{\boldsymbol{x}})$ denote the recovered variables via the linear equations (\ref{equ:OPCC.formulation-2}). We remark that after the constraints calibration, the penalty loss is with respect to the adjusted limits $\hat{e}_j$ discussed in Sec.~xxx. 
% %The training processing can be regarded as minimizing the average value of loss function with the given training data by tuning the parameters of the DNN model, \rev{which include each layer's connection weight matrix and bias vector.} 
% % We apply the widely-used stochastic gradient descent (SGD) with momentum~\citep{qian1999momentum} method to update DNN's parameters $(W_i, b_i, i=1,...,N_{{\text{hid}}})$ at each iteration. 
% \rev{In the previous work, the training (test) set is generally obtained by sampling the input data according to some distribution to train (evaluate) the DNN performance~\citep{pan2020deepopf,zhao2020deepopf}. However, the DNN model obtained from such approaches may not achieve good feasibility performance over the entire input domain $\mathcal{D}$ especially considering the worst-case scenario. In the following, we study the worst-case performance of DNN and determine the sufficient DNN size so that for any possible input from the input region, the resulting DNN solution is guaranteed to be feasible w.r.t. inequality constraints.}

% We tackle the major challenge of respecting the inequality constraints by introducing a preventive learning framework \rev{based on the idea of inequality constraints calibration} such that for any interested input parameter, the trained DNN can provide a feasible and close-to-optimal solution.


% \subsection{DNN design and analysis}\label{sec:analysisDNN}

% \rev{In Sec.~\ref{sec:OPCCanalysis}, we analyze critical constraints calibrations. However, whether the DNN can achieve universal feasibility w.r.t the interested input region requires further investigation. In this section, we study the worst-case performance of DNN and determine the sufficient DNN size so that for any possible input from the input region, the resulting DNN solution is guaranteed to be feasible w.r.t. inequality constraints. We further propose a new \textit{Adversary Sample-Aware} algorithm to train a DNN for both desirable optimality performance while guaranteeing universal feasibility. %after identifying the possible violating limits at set $\hat{\mathcal{E}}$ and the maximum calibration magnitude $\mathcal{U}$, 
% % The computational complexity of the framework is presented in Appendix~\ref{appen:complexity}.}
% The computational complexity of the framework is also presented.}
% \subsection{DNN Model} \label{ssec:DNNmodel}
% In the framework, a DNN model based on a multi-layer feed-forward neural network structure is used to approximate the input-to-solution mapping. {The DNN model is defined as
% \begin{equation}
% \begin{split}
%     &h_0=\boldsymbol{\theta}, \\
%     &h_i=\sigma \left( W_ih_{i-1}+b_{i-1} \right), \forall \ i=1, ..., N_{{\text{hid}}}, \\
%     &{\hat{\alpha}}=\sigma '\left( W_oh_{\text{hid}}+b_o \right), \label{equ:DNNmodel}
% \end{split}
% \end{equation}
% % \begin{eqnarray}%\label{DNNmodel}
% %     h_0=\boldsymbol{\theta}, \
% %     h_i=\sigma \left( W_ih_{i-1}+b_{i-1} \right), \forall \ i=1, ..., N_{{\text{hid}}}, \
% %     {\hat{\alpha}}=\sigma '\left( W_oh_{\text{hid}}+b_o \right), \label{equ:DNNmodel}
% % \end{eqnarray}
% where $\boldsymbol{\theta}$ forms the input of the DNN. $N_{{\text{hid}}}$ is the number of hidden layers. $h_i$ is the output the $i$-th layer, calculated from the $i$-th layer's weight matrix $W_i$, bias vector $b_i$, and the output of the $(i-1)$-th layer $h_{i-1}$. $\hat{\alpha}=\{\hat{\alpha}_i\}_{i\in \mathcal{P}}$ are the predicted scaling factors for the variables in $\mathcal{P}$. $\sigma(x)=\max(x,0)$ is the applied ReLU activation functions\footnote{The ReLU activation function is widely adopted with the advantage of accelerating the convergence and alleviate the vanishing gradient problem~\citep{krizhevsky2012imagenet}} in the hidden layers, and $\sigma '\left( x \right) =\frac{1}{1+e^{-x}}$ denotes the Sigmoid function at the output layer. We remark that the Sigmoid function enforces the predicted scaling factor $\hat{\alpha}_i$ to be within $(0, 1)$, and thus, the predicted part variables are always feasible. }

% Typically, the DNN is trained to minimize the average of the specified loss function $\mathcal{L}^k$ among the training set by optimizing the the value of $W_i$ and $b_i$ at each layer. In this work, we adopt the supervised learning approach and design $\mathcal{L}^k$ consisting of two part: 
% \begin{eqnarray}
% \mathcal{L}^k=w_1\cdot \frac{1}{n-p}\sum_{i\in \mathcal{P}}{\left( \hat{\alpha}_i-\alpha^*_i \right) ^2}+w_2\cdot \frac{1}{|\mathcal{\hat{E}}|}\sum_{j\in\mathcal{{E}}}\max(g_j([\boldsymbol{\hat{x}},\boldsymbol{\psi}_{\boldsymbol{\theta}}(\hat{\boldsymbol{x}})],\boldsymbol{\theta}),\hat{e}_j),
% \label{equ:loss.function}
% \end{eqnarray}
% The first part is the mean square error between the predicted scaling factors $\hat{\alpha}_i$ and the reference optimal ones ${\alpha}^*_i$. The second part consists of penalty terms related to the inequality constraints violations. $w_1$ and $w_2$ are positive weighting factors to balance prediction error and penalty. Here $\hat{\boldsymbol{x}}$ is the part solution associated with $\hat{\alpha_i}$. $\boldsymbol{\psi}_{\boldsymbol{\theta}}(\hat{\boldsymbol{x}})$ denote the recovered variables via the linear equations in (\ref{equ:OPCC.formulation-2}). We remark that after the constraints calibration, the penalty loss is with respect to the adjusted limits $\hat{e}_j$. 
% %The training processing can be regarded as minimizing the average value of loss function with the given training data by tuning the parameters of the DNN model, \rev{which include each layer's connection weight matrix and bias vector.} 
% We apply the widely-used stochastic gradient descent (SGD) with momentum~\citep{qian1999momentum} method to update DNN's parameters $(W_i, b_i, i=1,...,N_{{\text{hid}}})$ at each iteration. In the previous work, the training/test set is generally obtained by sampling then load data according to some distribution to train/evaluate the DNN performance



% In previous works (e.g. [5], [8]), the
% performance of the trained neural network is evaluated on the
% test set using statistical metrics such as accuracy or share
% of feasible instances. This procedure does not provide any
% guarantees related to the worst-case performance of the trained
% neural network over the entire input domain pd ∈ D.

% The target of DNN training is to determine the value of $W_i$ and $b_i$ at each layer which minimize the average of the specified loss function $\mathcal{L}^k$ among the training set. 
% % $$(W^*_i,  b^*_i, i=1,...,N_{{\text{hid}}})=\arg\min_{W_i,b_i}\frac{1}{|\mathcal{K}|}\sum^{|\mathcal{K}|}_{k=1}\mathcal{L}_k,$$
% % where $\mathcal{L}_k$ denotes the loss of training data $k$ and $|\mathcal{K}|$ is the number of training data.
% In this work, we adopt the supervised learning approach and design $\mathcal{L}^k$ consisting of two parts to guide the training process: %The loss function . 
% % \begin{eqnarray}
% % \mathcal{L}_{x}=\frac{1}{n-p}\sum^{n-p}_{i=1}{\left( \hat{\alpha}_i-\alpha^*_i \right) ^2}.
% % \label{equation13}
% % \end{eqnarray}
% % The second part consists of penalty terms related to the violations of the inequality constraints:
% % \begin{equation}\label{equation14}
% % \begin{split}
% % \mathcal{L}_{pen}=\frac{1}{|\mathcal{\hat{E}}|}\sum_{j\in\mathcal{\hat{E}}}\max(g_j([\boldsymbol{\hat{x}},\boldsymbol{\psi}_{\boldsymbol{\theta}}(\hat{\boldsymbol{x}})],\boldsymbol{\theta}),\hat{e}_j),
% % \end{split}
% % \end{equation}
% % Note here the non-slack generations are always feasible as we predict the $(0, 1)$ scaling factors in (\ref{equation7}). %The second and third terms denote the penalty of violating the upper bound and lower bound of slack generation respective.
% %In summary, the two parts of loss function are: the difference between the generated solution and the reference solution and the penalty upon solutions violating the inequality slack generation and line capacity constraints. %, and \rev{ the violation of slack generations}.   
% % The total loss is a weighted sum of the two:
% \begin{eqnarray}
% \mathcal{L}^k=w_1\cdot \frac{1}{n-p}\sum_{i\in \mathcal{P}}{\left( \hat{\alpha}_i-\alpha^*_i \right) ^2}+w_2\cdot \frac{1}{|\mathcal{\hat{E}}|}\sum_{j\in\mathcal{\hat{E}}}\max(g_j([\boldsymbol{\hat{x}},\boldsymbol{\psi}_{\boldsymbol{\theta}}(\hat{\boldsymbol{x}})],\boldsymbol{\theta}),\hat{e}_j),
% \label{equ:loss.function}
% \end{eqnarray}
% The first part is the mean square error between the predicted scaling factors $\hat{\alpha}_i$ and the reference optimal ones ${\alpha}^*_i$. The second part consists of penalty terms related to the inequality constraints violations. $w_1$ and $w_2$ are positive weighting factors to balance prediction error and penalty. Here $\hat{\boldsymbol{x}}$ is the part solution associated with $\hat{\alpha_i}$. $\boldsymbol{\psi}_{\boldsymbol{\theta}}(\hat{\boldsymbol{x}})$ denote the recovered variables via the linear equations in (\ref{equ:OPCC.formulation-2}). We remark that after the constraints calibration, the penalty loss is with respect to the adjusted limits $\hat{e}_j$. 
% %The training processing can be regarded as minimizing the average value of loss function with the given training data by tuning the parameters of the DNN model, \rev{which include each layer's connection weight matrix and bias vector.} 
% We apply the widely-used stochastic gradient descent (SGD) with momentum~\citep{qian1999momentum} method to update DNN's parameters $(W_i, b_i, i=1,...,N_{{\text{hid}}})$ at each iteration. 


% We use $\mathcal{\tilde{E}}$ to denote the set of inequality constraints except the upper/lower bounds for the predicted variables in $\mathcal{P}$. Here $|\mathcal{\tilde{E}}|=m-2\cdot(n-p)$.}

% The target of DNN training is to determine the value of $W_i$ and $b_i$ at each layer which minimize the average of the specified loss function $\mathcal{L}^k$ among the training set. 
% % $$(W^*_i,  b^*_i, i=1,...,N_{{\text{hid}}})=\arg\min_{W_i,b_i}\frac{1}{|\mathcal{K}|}\sum^{|\mathcal{K}|}_{k=1}\mathcal{L}_k,$$
% % where $\mathcal{L}_k$ denotes the loss of training data $k$ and $|\mathcal{K}|$ is the number of training data.
% In this work, we adopt the supervised learning approach and design $\mathcal{L}^k$ consisting of two parts to guide the training process: %The loss function . 
% % \begin{eqnarray}
% % \mathcal{L}_{x}=\frac{1}{n-p}\sum^{n-p}_{i=1}{\left( \hat{\alpha}_i-\alpha^*_i \right) ^2}.
% % \label{equation13}
% % \end{eqnarray}
% % The second part consists of penalty terms related to the violations of the inequality constraints:
% % \begin{equation}\label{equation14}
% % \begin{split}
% % \mathcal{L}_{pen}=\frac{1}{|\mathcal{\hat{E}}|}\sum_{j\in\mathcal{\hat{E}}}\max(g_j([\boldsymbol{\hat{x}},\boldsymbol{\psi}_{\boldsymbol{\theta}}(\hat{\boldsymbol{x}})],\boldsymbol{\theta}),\hat{e}_j),
% % \end{split}
% % \end{equation}
% % Note here the non-slack generations are always feasible as we predict the $(0, 1)$ scaling factors in (\ref{equation7}). %The second and third terms denote the penalty of violating the upper bound and lower bound of slack generation respective.
% %In summary, the two parts of loss function are: the difference between the generated solution and the reference solution and the penalty upon solutions violating the inequality slack generation and line capacity constraints. %, and \rev{ the violation of slack generations}.   
% % The total loss is a weighted sum of the two:
% \begin{eqnarray}
% \mathcal{L}^k=w_1\cdot \frac{1}{n-p}\sum_{i\in \mathcal{P}}{\left( \hat{\alpha}_i-\alpha^*_i \right) ^2}+w_2\cdot \frac{1}{|\mathcal{\hat{E}}|}\sum_{j\in\mathcal{\hat{E}}}\max(g_j([\boldsymbol{\hat{x}},\boldsymbol{\psi}_{\boldsymbol{\theta}}(\hat{\boldsymbol{x}})],\boldsymbol{\theta}),\hat{e}_j),
% \label{equ:loss.function}
% \end{eqnarray}
% The first part is the mean square error between the predicted scaling factors $\hat{\alpha}_i$ and the reference optimal ones ${\alpha}^*_i$. The second part consists of penalty terms related to the inequality constraints violations. $w_1$ and $w_2$ are positive weighting factors to balance prediction error and penalty. Here $\hat{\boldsymbol{x}}$ is the part solution associated with $\hat{\alpha_i}$. $\boldsymbol{\psi}_{\boldsymbol{\theta}}(\hat{\boldsymbol{x}})$ denote the recovered variables via the linear equations in (\ref{equ:OPCC.formulation-2}). We remark that after the constraints calibration, the penalty loss is with respect to the adjusted limits $\hat{e}_j$. 
% %The training processing can be regarded as minimizing the average value of loss function with the given training data by tuning the parameters of the DNN model, \rev{which include each layer's connection weight matrix and bias vector.} 
% We apply the widely-used stochastic gradient descent (SGD) with momentum~\citep{qian1999momentum} method to update DNN's parameters $(W_i, b_i, i=1,...,N_{{\text{hid}}})$ at each iteration. %\rev{We refer to~\citep{deepopf2} for details of the DNN structure and the training process of optimizing DNN's parameters.}

% \rev{In the following sections, we introduce the framework from four steps. First, we identify the critical inequality constraints given the input region to construct set $\hat{\mathcal{E}}$. Second, we determine the appropriate calibration magnitude $\eta$. Third, we investigate the learning ability of DNN to obtain universal feasibility across the input region. Fourth, we propose a new \textit{Adversary Sample-Aware} algorithm to train a DNN based on the calibrated constraints for desirable optimality and feasibility performance.}


\subsection{Feasibility Guarantee of DNN}\label{ssec:feasibilityDNN}
\subsubsection{DNN Model and formulation}
{After determining the proper constraints calibrations magnitude, we need train a DNN to learn the input-solution mapping for the problem with calibrated constraints. \com{As discussed in Sec.~\ref{sec:OPCC_formulation}, the mapping between the input and the optimal solution of OPCC is continuous if OPCC admits a unique solution for each input $\boldsymbol{\theta}\in\mathcal{D}$~\cite{pan2020deepopf,bemporad2006algorithm}. Existing works~\cite{bemporad2006algorithm,hanin2017approximating,kidger2020universal,hornik1991approximation,karg2020efficient} show that the feed-forward neural networks demonstrate universal approximation capability and can approximate real-valued continuous functions arbitrary well for the sufficient large neural network size, indicating that there always exists a DNN size such that universal feasibility can be achieved.} Specifically, we employ a DNN model based on a multi-layer feed-forward neural network structure to approximate the input-solution mapping. The DNN model is defined as:
\begin{equation}
\begin{split}
    &h_0=\boldsymbol{\theta}, \\
    &h_i=\sigma \left( W_ih_{i-1}+b_{i-1} \right), \forall \ i=1, ..., N_{{\text{hid}}}, \\
    &{\hat{\alpha}}=\sigma '\left( W_oh_{\text{hid}}+b_o \right), \label{equ:DNNmodel}
\end{split}
\end{equation}
% \begin{eqnarray}%\label{DNNmodel}
%     h_0=\boldsymbol{\theta}, \
%     h_i=\sigma \left( W_ih_{i-1}+b_{i-1} \right), \forall \ i=1, ..., N_{{\text{hid}}}, \
%     {\hat{\alpha}}=\sigma '\left( W_oh_{\text{hid}}+b_o \right), \label{equ:DNNmodel}
% \end{eqnarray}
where $\boldsymbol{\theta}$ forms the input of the DNN. $N_{{\text{hid}}}$ is the number of hidden layers. $h_i$ is the output the $i$-th layer, calculated from the $i$-th layer's weight matrix $W_i$, bias vector $b_i$, and the output of the $(i-1)$-th layer $h_{i-1}$. $\hat{\alpha}=\{\hat{\alpha}_i\}_{i\in \mathcal{P}}$ are the predicted scaling factors for the variables in $\mathcal{P}$.\footnote{Since the $N-p$ variables in $\mathcal{P}$ are upper (lower) bounded by $\bar{x}_k$ ($\underline{x_k}$) respectively, solving OPCC can be sufficiently expressed as finding the mapping ${\Omega}: \boldsymbol{\theta} \mapsto \mathcal{S}\triangleq\{\{\tilde{\alpha}^*_k\}_{k\in\mathcal{P}}|\tilde{\alpha}^*_k\in \left[ 0,1 \right]\}$ from input $\boldsymbol{\theta}$ to optimal scaling factors $\tilde{\alpha}^*_i$ associated with the optimal part solution $\boldsymbol{\tilde{x}^*}\in\mathcal{R}^{N-p}$~\cite{deepopf2} such that
% \begin{equation}
%     \hat{\Phi}: \boldsymbol{\theta} \mapsto \mathcal{S}\triangleq\{\{\hat{\alpha}^*_i\}_{i=1,...,\textit{N-p}}|\hat{\alpha}^* _i\in \left[ 0,1 \right]\},
% \end{equation}
$
    \tilde{x}^*_k= \bar{x}_k+\tilde{\alpha}^*_k\cdot(\bar{x}_k-\underline{x_k}), k\in\mathcal{P}.
$
} $\sigma(x)=\max(x,0)$ is the applied ReLU activation functions\footnote{The ReLU activation function is widely adopted with the advantage of accelerating the convergence and alleviate the vanishing gradient problem~\cite{krizhevsky2012imagenet}} in the hidden layers, and $\sigma '\left( x \right) =\frac{1}{1+e^{-x}}$ denotes the Sigmoid function at the output layer. We remark that the Sigmoid function enforces the predicted scaling factor $\hat{\alpha}_i$ to be within $(0, 1)$, and thus, the predicted variables are always feasible.
It is known that the maximum operator in ReLU activations can be reformulated as a set of mixed-integer linear inequalities. {For example, the output of the $k$-th hidden layer is $${h}_k=\max\left( W_kh_{k-1}+b_{k-1},0 \right).$$
We use $\hat{h}_k$ to denote $W_kh_{k-1}+b_{k-1}$ and introduce a set of binary variables $z_k\in\{0, 1\}^{N_k}$ ($N_k$ is the number of neurons of layer $k$) and appropriate lower and upper bounds on the neuron
outputs $h^{\max}_k$ and $h^{\min}_k$. We adopt the similar formulation as in~\cite{venzke2020learning,tjeng2018evaluating} to reformulate the $\max(\cdot)$ operator:
\begin{equation}\label{equ.DNNinteger}
\begin{split}
    &h^i_k\leq \hat{h}^i_k-h^{\min,i}_k(1-z^i_k), \quad  \forall i=1,...,N_k\\
    &h^i_k\geq \hat{h}_k,\quad \quad \quad\quad\quad\quad\quad\ \ \ \, \forall i=1,...,N_k\\
    &h^i_k\leq h^{\max,i}_kz^i_k, \quad \quad\quad\quad\quad\ \ \forall i=1,...,N_k\\
    &h^i_k\geq 0, \quad \quad\quad\quad\quad\quad\quad\quad\ \ \forall i=1,...,N_k\\
    &z_k\in\{0, 1\}^{N_k}.
\end{split}
\end{equation} }
}
\begin{figure}[!t]
	\centering
	\includegraphics[width = 0.4\textwidth]{./figs/logistic_curve.png}
	\caption{The logistic curve.}
	\label{fig:sigmoid}
\end{figure}

Typically, the DNN is trained to minimize the average of the specified loss function 
% $\mathcal{L}^k$ 
among the training set by optimizing the the value of $W_i$ and $b_i$ at each layer.
{In the previous work, the training (test) set is generally obtained by sampling the input data according to some distribution to train (evaluate) the DNN performance~\cite{pan2020deepopf,zhao2020deepopf}. However, the DNN model obtained from such approaches may not achieve good feasibility performance over the entire input domain $\mathcal{D}$ especially considering the worst-case scenario. In the following, we study the worst-case performance of DNN and determine the sufficient DNN size so that for any possible input from the input region, the resulting DNN solution is guaranteed to be feasible w.r.t. inequality constraints.}

\subsubsection{Sufficient DNN size in Guaranteeing Universal Feasibility}
We propose the following bi-level program to investigate the learning ability of DNN {and determine the sufficient DNN size} in ensuring feasibility of the predicted solutions given its structure, considering the worst input:
\begin{align}
    \min_{W_i, b_i} \max_{\boldsymbol{\theta}}  \ \ &\nu^f  \label{equ:DNNsize-1}\\ \mathrm{s.t.}  \quad &(\ref{equ:OPCC.formulation-2}),   \ \ (\ref{equ.DNNinteger}),  k= 1,...,N_{\text{hid}}, \ \boldsymbol{\theta}\in\mathcal{D},\notag\\
    &\hat{\alpha}_i=\sigma '\left( (W_oh_{\text{hid}}+b_o)_i \right),i\in\mathcal{P} \label{equ:DNNsize-sigmoid}\\
    &\hat{x}_{i}=\underline{x_i}+\hat{\alpha}_i\cdot\left( \bar{x}_{i}-\underline{x_i} \right), i\in\mathcal{P}, \label{equ:DNNsize-2}\\
    &\nu^f=\max\{\frac{g_j(\boldsymbol{\theta},\boldsymbol{x})-(1_{e_j\geq0}(1-\Delta)+1_{e_j<0}(1+\Delta))\cdot e_j}{|e_j|}, j\in\mathcal{{E}}\}\label{equ:DNNsize-3},
\end{align}
% &\hat{\alpha}_i={\frac {1}{1+e^{-{ (W_oh_{\text{hid}}+b_o)_i}}}},i\in\mathcal{P} \label{equ:DNNsize-sigmoid}\\
% where $PF_{ij}, \forall (i,j)\in \hat{\mathcal{E}}$ is the power flow on branch $(i,j)$ as calculated in (\ref{equation8}), and $\Delta$ is the maximum calibration rate  obtained from (\ref{equation22})-(\ref{equation23}). $\hat{P}_{\text{slack}}$ and $\tilde{P}_{\text{slack}}$ are given as
%  $$\hat{P}_{\text{slack}}=({P_{G}^{\text{slack}}-(P^{\max}_{\text{slack}}-\Delta\cdot(P^{\max}_{\text{slack}}-P^{\min}_{\text{slack}}))})/k,$$ 
%  $$\tilde{P}_{\text{slack}}=({(P^{\min}_{\text{slack}}+\Delta\cdot(P^{\max}_{\text{slack}}-P^{\min}_{\text{slack}})))-P_{G}^{\text{slack}}})/k.$$
 Recall that $\sigma’$ denotes the Sigmoid function at the output layer to obtain the (0,1) scaling factors. A common example of a Sigmoid function is the logistic function shown in the first figure and defined by the $\sigma‘(x)=\frac{1}{1+e^{-x}}$. The objective function represents the maximum relative violation among all the constraints considering limits calibration. We use $t_j$ to represent each element in the $\max\{\}$ operation in (\ref{equ:DNNsize-3}). Note that such element-wise maximum can be reformulated by introducing $|\mathcal{E}|$ supplementary variables denoted as $\hat{\nu}^f$ such that
 $$\hat{\nu}_1^f=t_1, \ \hat{\nu}_j^f=\max(t_j-\hat{\nu}_{j-1}^f, 0)+\hat{\nu}_j^f, \forall j\geq2.$$
 Therefore, the program can optimize over $\hat{\nu}^f_{|\mathcal{E}|}$ while each $\max()$ operator can be reformulated via the similar techniques in (\ref{equ.DNNinteger}).
The optimal value $\nu^{f*}$ of (\ref{equ:DNNsize-1})-(\ref{equ:DNNsize-3}) denotes the maximum relative violation at the inequality constraints, {under the worst-case input $\boldsymbol{\theta}$, given the best performance of DNN. Note that the non-critical constraints are always respected from Definition~\ref{def:critical}. {Recall $\Delta$ is the maximum inequality constraints calibration magnitude obtained in Sec.~\ref{ssec:calibrationrange}.} If $\nu^{f*}\leq \Delta$, meaning the largest violation at the calibrated inequality constraints is no greater than the calibration magnitude.  Therefore, the DNN is capable of achieving zero violation at all original inequality constraints for all inputs $\boldsymbol{\theta}\in\mathcal{D}$, and hence. preserving universal feasibility.}
 
 
Here (\ref{equ:DNNsize-1})-(\ref{equ:DNNsize-3}) is a non-convex mixed-integer bi-level program due to the non-convex ReLU activations reformulation and the Sigmoid function at the output layer. \footnote{Sigmoid function enforces the DNN part solution feasibility  by outputting the scaling factors in $(0,1)^{N-p}$.} %and recover the slack generation via (\ref{equation5}).} 
Since the inner maximization problem is a non-convex mixed-integer program, the techniques for convex bi-level programs discussed in Sec.~\ref{ssec:calibrationrange} are not valid, i.e., dualizing the inner LP problem or replacing the lower-level optimization problem by its KKT conditions. To solve such bi-level optimization problem, we optimize the upper-level variables $(W_i, b_i, i=1,...,N_{{\text{hid}}})$ by gradient descent. This would simply involve repeatedly computing the gradient w.r.t. $(W_i, b_i, i=1,...,N_{{\text{hid}}})$ for the object function, and taking a step in this negative direction. That is, we want to repeat the update
\begin{align}\label{equ.gradientw}
    W_i \coloneqq W_i-\alpha\cdot\nabla_{W_i} (\max_{\boldsymbol{x}} \nu^f(W_i, b_i, \boldsymbol{x})),
\end{align}
\begin{align}\label{equ.gradientb}
    b_i \coloneqq b_i-\alpha\cdot\nabla_{b_i} (\max_{\boldsymbol{x}} \nu^f(W_i, b_i, \boldsymbol{x})).
\end{align}
for each $i=1,...,N_{{\text{hid}}}$. Here $\max_{\boldsymbol{x}} \nu^f(W_i, b_i, \boldsymbol{x})$ denotes the maximum violation among the calibrated inequality constraints within the entire inputs domain $\mathcal{D}$, given the specific value of DNN parameters $(W_i, b_i, i=1,...,N_{{\text{hid}}})$.  Note that the inner function itself contains a maximization problem. We apply the \textit{Danskin’s Theorem} to compute the gradient of the inner term. It states that the gradient of the inner function involving the maximization term is simply given by the gradient of the function evaluated at this maximum. In other words, to compute the (sub)gradient of a function containing a $\max(\cdot)$ term, we need to simply: 1) find the maximum, and 2) compute the normal gradient evaluated at this point~\cite{danskin,danskin2012theory}.
Hence, the relevant gradient is given by
\begin{align}\label{equ.danskinw}
    \nabla_{W_i} (\max_{\boldsymbol{x}} \nu^f(W_i, b_i, \boldsymbol{x}))=\nabla_{W_i} \nu^f(W_i, b_i, \boldsymbol{x}^*),
\end{align}
\begin{align}\label{equ.danskinb}
    \nabla_{b_i} (\max_{\boldsymbol{x}} \nu^f(W_i, b_i, \boldsymbol{x}))=\nabla_{b_i} \nu^f(W_i, b_i, \boldsymbol{x}^*),
\end{align}
where 
\begin{align}\label{equ.optimalx}
    \boldsymbol{x}^*=\arg\max_{\boldsymbol{x}} \nu^f(W_i, b_i, \boldsymbol{x}).
\end{align}
Here the optimal $\boldsymbol{x}^*$ depends on the choice of DNN parameters $(W_i, b_i, i=1,...,N_{{\text{hid}}})$. % and given $(W_i, b_i, P^*_D)$, the violation $\nu^f$ is determined. 
Therefore, at each iterative update of $(W_i,b_i, i=1,...,N_{{\text{hid}}})$, we need to solve the inner maximization problem once. \com{We remark that if the value of $\nu^{f,t}-\Delta$ is non-positive after some number of iterations for some DNN size, then the evaluated DNN size is capable of achieving universal feasibility w.r.t. the entire input domain $\mathcal{D}$.  Otherwise if the value of $\nu^{f,t}-\Delta$ is always positive after $t$-th iteration with a large number of iterations $t$ for some DNN size, the evaluated DNN size may not be able to preserve universal feasibility.  Therefore, we need to increase the DNN size for better approximation ability. An heuristic approach is keeping increasing the width of the DNN, e.g., doubling the number of neurons on each DNN hidden layer given the DNN structure. Such an approach is expected to determine the sufficient DNN size that is capable of achieving universal feasibility w.r.t. the input domain $\mathcal{D}$, i.e., $\nu^{f*}-\Delta\leq0$, if the DNN size is large enough~\cite{hornik1991approximation}. We use $\mathbf{NN}^{\text{size}}$ to denote the identified sufficient DNN size. Note that if the initial tested DNN size guarantees universal feasibility, we do not need the above doubling approach to further expand the DNN size but keep it as the sufficient one.
\subsubsection{Necessary DNN size in Guaranteeing Universal Feasibility}
We remark that the obtained sufficient DNN size by doubling the DNN width in the previous subsection may be substantial, introducing additional training time to train the DNN model and higher computational time when applying to solve OPCC. One can also determine the corresponding necessary DNN by a simple and efficient binary search between 
\begin{itemize}
    \item the obtained sufficient DNN size $\mathbf{NN}^{\text{size}}$ and the pre-obtained DNN size $\frac{\mathbf{NN}^{\text{size}}}{2}$ (before doubling the DNN width) which fails to achieve universal feasibility, if the initial tested DNN can not guarantee universal feasibility;
    \item the initial tested DNN size and some small DNN, e.g., zero width DNN, if the initial tested DNN size is sufficient in guaranteeing universal feasibility.
\end{itemize}
Such a necessary DNN size denotes the minimal width required for a given DNN structure to achieve universal feasibility within the entire input domain. We use $\hat{\mathbf{NN}}^{\text{size}}$ to denote the determined necessary DNN size. We have the following lemma.
\begin{lemma}
Consider the DNN size $\hat{\mathbf{NN}}^{\text{size}}$ and assume (\ref{equ:DNNsize-1})-(\ref{equ:DNNsize-3}) is solved global optimally such that $\nu^{f*}-\Delta\leq0$, any DNN with a smaller width than $\hat{\mathbf{NN}}^{\text{size}}$ can not guarantee universal feasibility for all input $\boldsymbol{\theta}\in\mathcal{D}$. Meanwhile, any DNN with at least $\hat{\mathbf{NN}}^{\text{size}}$ width can always achieve universal feasibility.
\end{lemma}
It is worth noticing that the above result is based on the condition that we can obtain the global optimal solution of (\ref{equ:DNNsize-1})-(\ref{equ:DNNsize-3}). However, one should note that 1) the inner maximization of (\ref{equ:DNNsize-1})-(\ref{equ:DNNsize-3}) is indeed a non-convex mixed-integer nonlinear program due to the ReLU activations and the Sigmoid function at the output layer. The existing solvers, e.g., IPOPT, YALMIP, or Gurobi, may not be able to provide the global optimal solution, meaning that for the given parameters of DNN $(W_i, b_i, i=1,...,N_{{\text{hid}}})$, we actually obtain a lower bound on the maximum violation among all possible inputs $\boldsymbol{\theta}\in\mathcal{D}$; 2) the iterative approach in (\ref{equ.gradientw})-(\ref{equ.optimalx}) updating the DNN parameters of the outer problem characterizes the upper bound on such lower bound on the maximum violation from the inner problem given the DNN size. That is, for example if we can always solve the inner problem global optimally, the obtained value $\nu^{f,t}$ is the upper bound on $\nu^{f*}$. If the inner problem only provides a lower bound on $\nu^{f*}|_{(W_i,b_i)}$ given the specification of DNN parameters, then the value of $\nu^{f,t}$ constructs the upper-lower bound on $\nu^{f*}$. Though such a bound might not be tight, it indicates that it could be possible to achieve universal feasibility with such a DNN size if $\nu^{f,t}-\Delta\leq0$. Otherwise if for some DNN size, the value of $\nu^{f*}-\Delta$ is always positive, then such evaluated DNN size may fail to guarantee universal feasibility.}


\com{In our case study in Sec.~\ref{sec:simulations}, we observe that the evaluated initial DNN size can always guarantee universal feasibility via the steps in (\ref{equ:DNNsize-1})-(\ref{equ.optimalx}), achieving a non-positive $\nu^{f*}-\Delta$. We further conduct simulations on such determined sufficient DNN size ${\mathbf{NN}}^{\text{size}}$. We note that there exist several works studying the DNN robustness by relaxing the integer variables~\cite{sheikholeslami2020provably,dvijotham2018dual,wong2018provable}. However, such approaches may not be applied to our problem. First, since the relaxed problem of (\ref{equ:DNNsize-1})-(\ref{equ:DNNsize-3}) is still non-convex due to the non-convex Sigmoid function at the output layer, the solver may still provides a lower bound on the maximum violation. Second, in case the relaxed problem has a positive $\nu^{f*}-\Delta$, whether the corresponding DNN size is inadequate to maintain universal feasibility remains unknown.  We leave the analysis of finding the necessary DNN size $\hat{\mathbf{NN}}^{\text{size}}$ and solving the problem (\ref{equ:DNNsize-1})-(\ref{equ:DNNsize-3}) global optimally for future investigation.}

% We apply the \textit{Danskin’s Theorem}~\citep{danskin,danskin2012theory} to solve (\ref{equ:DNNsize-1})-(\ref{equ:DNNsize-3}) by optimizing the DNN parameters w.r.t. the inner term. See Appendix~\ref{ML.danskin} for details.% by introducing several binary variables. 
% For example, the output of the $k$-th hidden layer is $${h}_k=\max\left( W_kh_{k-1}+b_{k-1},0 \right).$$
% We use $\hat{h}_k$ to denote $W_kh_{k-1}+b_{k-1}$ and introduce a set of binary variables $z_k\in\{0, 1\}^{N_k}$ ($N_k$ is the number of neurons of layer $k$) and appropriate lower and upper bounds on the neuron
% outputs $h^{\max}_k$ and $h^{\min}_k$. We adopt the similar formulation as in~\citep{venzke2020learning,tjeng2018evaluating} to reformulate the $\max(\cdot)$ operator:
% \begin{equation}\label{equation28}
% \begin{split}
%     &h^i_k\leq \hat{h}^i_k-h^{\min,i}_k(1-z^i_k), \quad  \forall i=1,...,N_k\\
%     &h^i_k\geq \hat{h}_k,\quad \quad \quad\quad\quad\quad\quad\ \ \ \, \forall i=1,...,N_k\\
%     &h^i_k\leq h^{\max,i}_kz^i_k, \quad \quad\quad\quad\quad\ \ \forall i=1,...,N_k\\
%     &h^i_k\geq 0, \quad \quad\quad\quad\quad\quad\quad\quad\ \ \forall i=1,...,N_k\\
%     &z_k\in\{0, 1\}^{N_k}.
% \end{split}
% \end{equation} 
%Therefore, the constraints of each layer in DNN can be expressed. %We refer to~\citep{venzke2020learning,tjeng2017evaluating} for details.

% Since the inner maximization problem is a non-convex mixed-integer program, the techniques for convex bi-level programs discussed in Sec. XX can not be applied. To solve (8)-(9), we optimize the upper-level variables $(W_i, b_i, i=1,...,N_{{\text{hid}}})$ by gradient descent. This would involve repeatedly computing the gradient w.r.t. $(W_i, b_i)$ for the objective, and taking a step in the negative direction:
% % That is, we want to repeat the update
% \begin{align}\label{equation29}
%     W_i \coloneqq W_i-\alpha\cdot\nabla_{W_i} (\max_{\boldsymbol{\theta}} \nu^f(W_i, b_i, \boldsymbol{\theta})),
%     b_i \coloneqq b_i-\alpha\cdot\nabla_{b_i} (\max_{\boldsymbol{\theta}} \nu^f(W_i, b_i, \boldsymbol{\theta})),
% \end{align}
% for each $i=1,...,N_{{\text{hid}}}$. Here $\max_{\boldsymbol{\theta}} \nu^f(W_i, b_i, \boldsymbol{\theta})$ denotes the largest violation at the limits in $\hat{\mathcal{E}}$ w.r.t. inputs domain $\mathcal{D}$, given the specific value of DNN parameters $(W_i, b_i, i=1,...,N_{{\text{hid}}})$.  Note that the inner function itself contains a maximization problem. We apply the \textit{Danskin’s Theorem} to compute its gradient, which is simply given by the gradient of the function evaluated at this maximum. That is, to compute the (sub)gradient of a function with a $\max(\cdot)$ term, we need to: 1) find the maximum, and 2) compute the normal gradient evaluated at this point~\citep{danskin,danskin2012theory}:
% % The relevant gradient is given as
% $$
%     \nabla_{W_i} (\max_{\boldsymbol{\theta}} \nu^f(W_i, b_i, \boldsymbol{\theta}))=\nabla_{W_i} \nu^f(W_i, b_i, \boldsymbol{\theta}^*); \
%     \nabla_{b_i} (\max_{\boldsymbol{\theta}} \nu^f(W_i, b_i, \boldsymbol{\theta}))=\nabla_{b_i} \nu^f(W_i, b_i, \boldsymbol{\theta}^*),
% $$
% where $\boldsymbol{\theta}^*=\arg\max_{\boldsymbol{\theta}} \nu^f(W_i, b_i, \boldsymbol{\theta})$. Here the optimal $\boldsymbol{\theta}^*$ depends on the choice of DNN parameters $(W_i, b_i, i=1,...,N_{{\text{hid}}})$. % and given $(W_i, b_i, P^*_D)$, the violation $\nu^f$ is determined. 
% Therefore, at each iterative update of $(W_i,b_i)$, we solve the inner maximization problem once. 
% % Consider the DNNs structure listed in Table~\ref{table2}, we apply the gradient decent approach discussed in (\ref{equation29})-(\ref{equation33}) to optimize $(W_i, b_i, i=1,...,N_{{\text{hid}}})$. We find that for all three test cases: IEEE Case30-, 118-, and 300-bus systems, the above approach succeeds in reaching a violation no larger than the corresponding $\Delta$, i.e., $\nu^{f}\leq\Delta$, meaning that the DNNs in Table~\ref{table2} are sufficient in guaranteeing feasibility within the load input domain. We refer to Fig.~\ref{iteration} for the relative violation ($\nu^f-\Delta$) on Case300-bus at each iteration for illustration.
% % \begin{figure}[!t]
% % 	\centering
% % 	\includegraphics[width = 0.43\textwidth]{./figs/iteration300-3.png}\vspace{-0.1in}
% % 	\caption{Maximum relative constraints violation compared with calibration magnitude ($\nu^f-\Delta$) at each iteration for IEEE 300-bus test case.}
% % 	%\caption{Maximum relative violation minus calibration magnitude ($\nu^f-\Delta$) at each iteration for IEEE 300-bus test case.}
% % 	\label{iteration}
% % 	\vspace{-0.15in}
% % \end{figure}
% %We remark that the above programs (16)-(25) help in identifying the possible violating lines and slack generator. The bi-level program (26)-(28) is used to determining the maximum calibration magnitude. This is useful as it gives a range for us to select the calibration values. Meanwhile, we optimize the DNN parameters $(W_i, b_i)$ through (29)-(31) to test whether the DNN has the potential to have zero violation.
Note that the corresponding DNN parameters are determined after solving the bi-level optimization problem (\ref{equ:DNNsize-1})-(\ref{equ:DNNsize-3}). While it is conceivable to use these parameters directly to obtain a complete DNN with good feasibility performance, it may not have good optimality result. We investigate the performances and approximation accuracy of such DNN in the case study in Sec.~\ref{ssec:effect.asaa}. To address this issue, we propose a new training algorithm could obtain a DNN model with desirable feasibility while guaranteeing universal feasibility within the input domain in next section.

% We apply the above procedures in the case study in Sec. XX to evaluate the ability of the DNN in guaranteeing universal feasibility. 
%$$\nu^f-\Delta=-0.03\%$$


\begin{algorithm}[t]
\caption{Adversary Sample-Aware algorithm}\label{alg:alg.asaa}
\algorithmfootnote{*We only include feasible $\boldsymbol{\theta}^{t,i}\in\mathcal{D}$ into $S^t$. Here each element of $\epsilon_i\in\mathcal{R}^{M}$ is from a uniform distribution $U(-a,a)$. %Note that any load $P^{t,i}_D$ feasible to the original OPF is feasible to the OPF problem with calibrated constraints (\ref{equation8}) and (\ref{equation9}).
$\odot$ denotes the element-wise multiplication operation among two vectors (Hadamard product).
% \vspace{-0.2in}
}
\LinesNumbered 
% \KwData{Training data-set $\mathcal{T}$}
\KwIn{Pre-trained initial neural network $\mathcal{NN}^{0}_{0}$, training epochs $T$, number of iterations $I$, initial training data-set $\mathcal{T}^0$, number of auxiliary training samples $K$}
%, smooth parameter $\delta$ \com{$\delta$ not used in the psuedo codes? If so, it can be removed.}
\KwOut{Trained DNN with feasibility guarantee}
$t=0$\\
\For{$t<I$}{
       Find the maximum violation given parameters $(W^t,b^t)$ of $\mathcal{NN}^t_0$ by solving:
      \begin{equation}
      \begin{split}
        \boldsymbol{\theta}^t= &\arg \max_{\boldsymbol{\theta}}  \ \nu^f  \quad \mathrm{s.t.}  \ \ (\ref{equ:OPCC.formulation-2}), \  (\ref{equ:DNNmodel}),\ (\ref{equ:DNNsize-2}), \ (\ref{equ:DNNsize-3}), \ \boldsymbol{\theta}\in\mathcal{D} \notag
        \end{split}
        \end{equation}\\
        \eIf{$\nu^f(\boldsymbol{\theta}^t)<=\Delta$}{
   Break
   }{
   Construct  $(\boldsymbol{\theta}^{t,i},\boldsymbol{x}^{t,i})$ pair set $S^t$ by uniformly sampling around $\boldsymbol{\theta}^t$ with calibrated OPCC ($\text{OPCC}^c$) solutions, for $i=\{0,1,...,K\}$:
   $$\boldsymbol{\theta}^{t,i}=\boldsymbol{\theta}^t \odot (\boldsymbol{1}+\epsilon_i)\in\mathcal{D}, \epsilon^{(k)}_i\sim U(-a,a), \boldsymbol{x}^{t,i}=\text{OPCC}^c(\boldsymbol{\theta}^{t,i})$$
   }
        \vspace{-0.05in}Combine $\mathcal{S}^t$ and $\mathcal{T}^t$ to get $\mathcal{T}^{t+1}$\\
        
		\For{$j<T$}{
% 		 \eIf{$j=0$}{
%   Input $\mathcal{NN}^t$ as $\mathcal{NN}^t_j$
%   }{Input $\mathcal{NN}^t_{j-1}$ as $\mathcal{NN}^t_j$}
			%Calculate $\mathcal{L}^t$ \;
             Initial DNN as $\mathcal{NN}^t_j$ and train on $\mathcal{T}^{t+1}$ with loss function (\ref{equ:loss.function});\\
             obtain DNN $\mathcal{NN}^t_{j+1}$\\
             \uIf{$\hat{\boldsymbol{x}}^{t,j} \gets$ $\mathcal{NN}^t_{j+1} (\boldsymbol{\theta}^t)$ is feasible}
             {Save $\mathcal{NN}^{t}_{j+1}$ as $\mathcal{NN}^{t+1}_0$;\\
             Break}
             \ElseIf{$j=T-1$}{Save $\mathcal{NN}^{t}_{j+1}$ as $\mathcal{NN}^{t+1}_0$}
             
		  %  where $\nabla \mathcal{L}^t\left( W_{i}^{t} \right)$ and $\nabla \mathcal{L}^t\left( b_{i}^{t} \right)$ represent the gradient w.r.t. $W_i$ and $b_i$
		}
		 $j=j+1$
     }
     $t=t+1$
\end{algorithm}

\subsection{Adversary Sample-Aware Algorithm}\label{ssec:ASAA}
{In this section, we present \textit{Adversary Sample-Aware}, a new active and adversarial training method to obtain the DNN model with desirable optimality performance while preserving the universal feasibility. It is based on the worst-case inputs identification and attempts to improve the DNN approximation ability around these adversary inputs with violations, i.e., better learning the specific mapping information enclosing some particular input points.} The algorithm contains the following two techniques:
% It is based on the worst-case inputs identification and attempts to improve the DNN approximation ability around these adversary inputs with violations, i.e., better learning the specific mapping information enclosing some particular inputs. 
% The framework contains the following two innovations:

% and show that it is capable of obtaining universal feasibility within the entire input domain with minor optimality loss via the following two innovations:

\textbf{Adversary sample identification.} The framework sequentially identifies the worst-case input in $\mathcal{D}$, at which constraints violations happens given the specification of DNN parameters. {This step helps test whether universal feasibility is achieved and find out the potential adversary inputs} that cause infeasibility.

\textbf{Training based on adversary inputs.} We correct the DNN approximation behavior by involving the specific mapping information around the identified adversary samples. {In particular, we sequentially include the worst-case inputs identified in the previous step} into the training set, anticipating the post-trained DNNs can eliminate violations around such inputs by improve its approximation ability around them. In this work, we adopt the supervised learning approach and design $\mathcal{L}^k$ among the training set consisting of two part: 
\begin{eqnarray}
\mathcal{L}^k=w_1\cdot \frac{1}{n-p}\sum_{i\in \mathcal{P}}{\left( \hat{\alpha}_i-\alpha^*_i \right) ^2}+w_2\cdot \frac{1}{|\mathcal{{E}}|}\sum_{j\in\mathcal{{E}}}\max(g_j([\boldsymbol{\hat{x}},\boldsymbol{\psi}_{\boldsymbol{\theta}}(\hat{\boldsymbol{x}})],\boldsymbol{\theta}),\hat{e}_j),
\label{equ:loss.function}
\end{eqnarray}
The first part is the mean square error between the predicted scaling factors $\hat{\alpha}_i$ and the reference optimal ones ${\alpha}^*_i$. The second part consists of penalty terms related to the inequality constraints violations. $w_1$ and $w_2$ are positive weighting factors to balance prediction error and penalty. Here $\hat{\boldsymbol{x}}$ is the part solution associated with $\hat{\alpha_i}$. $\boldsymbol{\psi}_{\boldsymbol{\theta}}(\hat{\boldsymbol{x}})$ denote the recovered variables via the linear equations (\ref{equ:OPCC.formulation-2}). We remark that after the constraints calibration, the penalty loss is with respect to the adjusted limits $\hat{e}_j$ discussed in Sec.~\ref{ssec:overview}.  The training processing can be regarded as minimizing the average value of loss function with the given training data by tuning the parameters of the DNN model, {including each layer's connection weight matrix and bias vector.} 


The proposed algorithm adopts adversarial learning idea~\cite{chakraborty2018adversarial}, e.g., improving the DNN robustness by providing adversary inputs with violation. Furthermore, we leverage the idea of active learning~\cite{ren2020survey} to improve the training efficiency by sampling around such identified adversary inputs. Overall, our algorithm, at each round, first identifies the worst-case input $\boldsymbol{\theta}^t$. Then, an auxiliary subset $S^t$ containing training pairs $(\boldsymbol{\theta}^{t,i}, \boldsymbol{x}^{t,i})$ is constructed by uniformly sampling around $\boldsymbol{\theta}^t$ and the associated calibrated OPCC solutions. The DNN is further trained on the new training set $\mathcal{T}^{t+1}$ that combines $\mathcal{S}^t$ and the pre-obtained set $\mathcal{T}^{t}$
using back-propagation with the loss function (\ref{equ:loss.function}) considering constraints calibrations. We expect that after a few training epochs, the post-trained DNN can restore feasibility at the points in $\mathcal{S}^t$. This is inspired by the observation that after adding the previously identified training pairs $\mathcal{S}^t$ into the training set, the DNN training loss is dominated by the approximation errors and the penalties at the samples in $\mathcal{S}^t$. Therefore, the post-trained DNN is capable of preserving feasibility and good accuracy at these input regions. The corresponding pseudocode is given in Algorithm~\ref{alg:alg.asaa}. Simulation results in Sec.~\ref{ssec:effect.asaa} show the effectiveness of the propose algorithm. {We provide the following proposition to state the guarantee of the algorithm in ensuring universal feasibility.}

{
\begin{prop}
Consider a DNN with size satisfying the requirement in (\ref{equ:DNNsize-1})-(\ref{equ:DNNsize-3}) to preserve universal feasibility  and
% such that the worst-case violation is no larger tha the calibration magnitude, i.e., l$\nu^{f*}\leq \Delta$ , 
assume the post-trained $\mathcal{NN}^{t+1}_0$ can maintain feasibility at the constructed neighborhood around $\boldsymbol{\theta}^i$ with some small constant $a$: $\hat{\mathcal{D}}^i=\{\boldsymbol{\theta}|\boldsymbol{\theta}^i\cdot(1-a)\leq\boldsymbol{\theta}\leq\boldsymbol{\theta}^i\cdot(1+a), \boldsymbol{\theta}\in\mathcal{D}\}, \forall i\leq t$ at each iteration $t$, the proposed \textit{Adversary Sample-Aware} algorithm is guaranteed to ensure universal feasibility as the number of iterations $t$ tends to infinity.
\end{prop}

\textsf{Proof idea:} Here we consider the post-trained DNN $\mathcal{NN}^{t+1}_0$ can always maintain feasibility at the constructed neighborhoods $\hat{\mathcal{D}}^i, \forall i\leq t$ by training on $\mathcal{T}^{t+1}$ that combines $\mathcal{T}^0$ and all the auxiliary subset $\mathcal{S}^i$ around the identified adversary input $\boldsymbol{\theta}^i$ at each iteration $i\leq t$. Such condition generally requires the DNN to preserve feasibility within some small regions by specially including the input-solution characteristics during training, which may not be hard to satisfy. When the number of iterations $t$ tends to infinity, the union of the feasible regions $\tilde{\mathcal{D}}^{t\rightarrow\infty}=\hat{\mathcal{D}}^1\cup\mathcal{D}^2\cup...\hat{\mathcal{D}}^t$ can cover the entire input domain $\mathcal{D}$. That is, the post-trained DNN  $\mathcal{NN}_0^{t\rightarrow\infty}$ can ensure feasibility for each small region $\hat{\mathcal{D}^t}$ within the input domain $\mathcal{D}$, and hence universal feasibility is guaranteed.  
}



The above result states that the \textit{Adversary Sample-Aware} algorithm can ensure universal feasibility by progressively improving the learning ability of DNN around each possible adversary point/region that may cause infeasibility. Therefore, the DNN gradually better learn the global mapping information at each iteration benefit from the ideas of adversarial learning and active learning~\cite{chakraborty2018adversarial,ren2020survey}. {Though the results claim the feasibility guarantee as $t\rightarrow\infty$, we remark that in the case study in Sec.~\ref{sec:simulations}, the proposed \textit{Adversary Sample-Aware} algorithm can achieve universal feasibility with at most 56 iterations, which indicates the efficiency of the framework.}

Overall, the framework can ensure DNN solution feasibility based on the preventive learning approach and is expected to maintain good DNN optimality performance without sacrificing feasibility guarantee via the proposed  \textit{Adversary Sample-Aware} training algorithm.

% \com{Add explanations and remarks to help readers to understand and appreciate the results and the overall framework. For example, why ASA algorithm can guarantee the feasibility. How it connects to the adversarial training research in general. Oveall, the framework can ensure DNN solution feasibility and .......}
 

% and the DNN model obtained from \textsf{DeepCCO} can maintain good optimality performance while universal feasibility within the entire input region is guaranteed.

% In summary, our comprehensive framework theoretically ensures DNN solutions feasibility for OPCC including i) identifying possible violating limits via (\ref{equ:constraints.violation}); ii) obtaining constraints calibration rate via (\ref{equ:calibration.rate}); iii) evaluating DNN's learning ability in ensuring universal feasibility via (\ref{equ:DNNpass})-(\ref{equ:nuf}); iv) and a novel and tractable train algorithm with both good feasibility and optimality performance. 
% With these four steps, we provide a comprehensive framework to theoretically ensure DNN  solutions feasibility for COO problems.

% \vspace{-0.06in}
% }
% \subsection{Computational Complexity}
% \label{ssec:comp.complexity}
% We first provide the complexity of the traditional method in solving DC-OPF problems. Recall that in DC-OPF problems, the number of decision variables to be optimized is $\mathcal{O}\left( N\right)$, including the generators' output and the phase angles of all buses, where $N$ denotes the number of buses. Note that the DC-OPF problem is in the form of convex quadratic program. The computational complexity of interior-point methods for solving such programs is $\mathcal{O} \left( N^4\right)$, measured by the number of elementary operations assuming that it takes a fixed time to execute each operation~\citep{ye1989extension}. 

% The computational complexity of \textsf{DeepOPF+} consists of three parts. The first is the complexity of using DNN to predict the generation profile, which is $\mathcal{O} \left(N_{{\text{hid}}}N_{{\text{neu}}}^2\right)$. Here $N_{{\text{hid}}}$ is the number of hidden layers in DNN and $N_{{\text{neu}}}$ denotes the maximum number of neurons among each layer. {We refer to~\citep{deepopf2} for detailed analysis.} In practice, we set $N_{{\text{neu}}}$ to be $\mathcal{O} \left(N\right)$ and $N_{{\text{hid}}}$ to be 3 to achieve satisfactory optimality and feasibility performance, e.g., see Table~\ref{table3}. Therefore, the complexity of using DNN to predict $P_G$ is $\mathcal{O} \left(N^2\right)$.
    
% Next is the complexity of reconstructing the phase angles from the predicted generations by directly computing power flow equations via (\ref{equation5}) and checking the solution feasibility via (\ref{equation4}).
% Reconstructing the phase angles involves $\mathcal{O}\left(N^2 \right)$ operations by computing the set linear equations while checking the transmission line limit constraints requires $\mathcal{O}\left(N^3 \right)$ operations.
% The total complexity is hence $\mathcal{O}\left(N^3 \right)$. 

% The last part is the complexity of the $\ell_1$-projection post-processing procedure. It is only involved to retrieve feasibility, given the predicted solution is infeasible. Please refer to~\citep{deepopf2} for details of $\ell_1$-projection process. 
% { %However, DNN may still generate infeasible solutions if a too conservative calibration magnitude is applied, and thus, a post-processing procedure is required.
% } The $\ell_1$-projection can be reformulated as an LP problem. It is shown that LP problems can be solved in $\mathcal{O} \left(N^{2.5}\right)$ amount of operations using fast matrix multiplication based algorithms~\citep{vaidya1989speeding}. We remark here that under a proper constraints calibration magnitude and training algorithm, \textsf{DeepOPF+} can always generate feasible solutions without post-processing. As shown in Sec.~\ref{sec:simulations}, the DNN model obtained from the proposed \textit{Adversary Sample-Aware} algorithm ensures universal feasibility of the predicted solutions. Hence, the $\ell_1$-projection procedure is excluded in the DNN solving process.

% Overall, the computational complexity of \textsf{DeepOPF+} is $\mathcal{O}\left(N^3 \right)$. %if the post-processing procedure is not involved, for example when the power system is operated in the light-load regime. Otherwise, it is $\mathcal{O} \left( N^{7.5}\right)$. In both cases, 
% It is lower than that of using conventional interior point method for DC-OPF problem, which is $\mathcal{O} \left(N^{4}\right)$. Our simulation results in Sec.~\ref{sec:simulations} verify such observation.
% As seen, \textsf{DeepOPF+} provides close-to-optimal solutions (at most $0.5\%$ optimality loss) for DC-OPF problems in a fraction of the time compared with the state-of-the-art solver.  


\subsection{Run-time Complexity of the Framework}
\label{ssec:complexity}
{To better understand the advantage of the proposed framework for solving OPCC problem, we further analyze its computational complexity as follows.} 

The computational complexity of the framework consists of two parts. The first is the complexity of using DNN to predict the part solutions in $\mathcal{P}$, which is $\mathcal{O} \left(N_{{\text{hid}}}N_{{\text{neu}}}^2\right)$~\cite{deepopf2}. Here $N_{{\text{hid}}}$ is the number of hidden layers in DNN and $N_{{\text{neu}}}$ denotes the maximum number of neurons among each layer. In practice, we set $N_{{\text{neu}}}$ to be $\mathcal{O} \left(N-p\right)$ and $N_{{\text{hid}}}$ to be 3 to achieve satisfactory optimality and feasibility performance, e.g., see Table~\ref{tab.testcase.DNN.1}. Therefore, the complexity of using DNN to predict the $N-p$ variables is $\mathcal{O} \left((N-p)^2\right)$.
    
The second part is the complexity of reconstructing the remaining $p$ variables from the predicted part solution in dimension $N-p$ by solving the linear equations in (\ref{appen:equ.mpqp-eq}). Reconstructing the $p$ variables involves the following two steps: i) calculate the value of $c^T_i\boldsymbol{\theta}$ for each $i$, which requires $\mathcal{O}\left(pM \right)$ operations; ii) solve the linear system with $p$ equations and $p$ variables. It is shown that the complexity is at least $\mathcal{O}\left(p^2 \right)$ and in general requires $\mathcal{O}\left(p^3 \right)$ operations~\cite{farebrother2018linear}. Overall, the computational complexity of the framework is $\mathcal{O}\left((N-p)^2+pM+p^3\right)$.

We then provide the complexity of the traditional method in solving the optimization problems with convex constraints. To the best of our knowledge, the general OPCC does not have complete and universal computational complexity results based on the existing algorithms due to the NP-hardness themselves. To better deliver the results here, we consider the multiparameter quadratic program (mp-QP) formulated as (\ref{appen:equ.mpqp-obj})-(\ref{appen:box}) for an analysis. {The mp-QP is wildly adopted with many applications, e.g., DC-OPF problems in power systems and model-predictive control (MPC) problems in general control systems. See Appendix~\ref{appen:mpqp-f} for the formulation of mp-QP.} 

Note that the number of decision variables to be optimized is $N$ in mp-QP. After taking $\mathcal{O}\left(pM+mM \right)$ operations to calculate the value of $c^T_i\boldsymbol{\theta}$ for each $i$ and $h^T_j\boldsymbol{\theta}$ for each $j$, the computational complexity of interior-point methods for solving such programs is $\mathcal{O} \left( N^4\right)$, measured by the number of elementary operations assuming that it takes a fixed time to execute each operation~\cite{ye1989extension}. Therefore, the traditional method for solve mp-QP has a computational complexity of $\mathcal{O}\left(N^4+pM+mM\right)$.

We remark that the computational complexity of the proposed framework is lower than that of traditional algorithms as $p
\leq N$. Our simulation results in Sec.~\ref{sec:simulations} on DC-OPF problems verify such observation. As seen, the proposed framework provides close-to-optimal solutions (at most $0.43\%$ optimality loss) in a fraction of the time compared with the state-of-the-art solver.  

% To the best of our knowledge, we note that for the general optimization problems with convex constraints, they may not have complete and universal computational complexity results based on the existing algorithms and they may NP-hard themselves. Here we consider the widely applied multiparameter quadratic program (mp-QP) formulated as (\ref{appen:equ.mpqp-obj})-(\ref{appen:box}) for an analysis. \rev{See Appendix~\ref{appen:mpqp-f} for the formulation of mp-QP.}. 


% We first provide the complexity of the traditional method in solving the convex mp-QP problems. Note that the number of decision variables to be optimized is $N$ in mp-QP. The computational complexity of interior-point methods for solving such programs is $\mathcal{O} \left( N^4\right)$, measured by the number of elementary operations assuming that it takes a fixed time to execute each operation~\citep{ye1989extension}. 

% and checking the solution feasibility via (\ref{appen:equ.mpqp-ineq}).
% Reconstructing the $p$ variables involves the following two steps: i) calculate the value of $c^T_i\boldsymbol{\theta}$ for each $i$, which requires $\mathcal{O}\left(pm \right)$ operations; ii) solve the linear system with $p$ equations and $p$ variables. It is shown that the complexity is at least $\mathcal{O}\left(p^2 \right)$ and in general requires $\mathcal{O}\left(p^3 \right)$ operations~\citep{farebrother2018linear}. Checking the feasibility of the linear inequality constraints involves calculating the values of $g^T_j\boldsymbol{x}$ and $h^T_j\boldsymbol{\theta}$ for each $j$,  which requires $\mathcal{O}\left(mN+mM \right)$ operations. 

% The total complexity is hence $\mathcal{O}\left(mp+p^3+mN+mM \right)$. 

% The last part is the complexity of the $\ell_1$-projection post-processing procedure. It is only involved to retrieve feasibility, given the predicted solution is infeasible. Please refer to~\citep{deepopf2} for details of $\ell_1$-projection process. 
%  The $\ell_1$-projection can be reformulated as an LP problem. It is shown that LP problems can be solved in $\mathcal{O} \left(N^{2.5}\right)$ amount of operations using fast matrix multiplication based algorithms~\citep{vaidya1989speeding}. We remark here that under a proper constraints calibration magnitude and training algorithm, the framework can always generate feasible solutions without post-processing. As shown in Sec.~\ref{ssec:effect.asaa}, the DNN model obtained from the proposed \textit{Adversary Sample-Aware} algorithm ensures universal feasibility of the predicted solutions. Hence, the $\ell_1$-projection procedure is excluded in the DNN solving process.

% Overall, the computational complexity of \textsf{DeepOPF+} is $\mathcal{O}\left((N-p)^2+pm+p^3+mN+mM \right)$. %if the post-processing procedure is not involved, for example when the power system is operated in the light-load regime. Otherwise, it is $\mathcal{O} \left( N^{7.5}\right)$. In both cases,

% Consider the DC-OPF problem studied in the work, the number of decision variables and inputs are both $\mathcal{O}(B)$, where $B$ denotes the number of buses. Therefore, the proposed framework has a complexity of $\mathcal{O} \left(T^{3}\right)$. It is lower than that of using conventional interior point method for DC-OPF problem, which is $\mathcal{O} \left(T^{4}\right)$. Our simulation results in Sec.~\ref{sec:simulations} verify such observation.
% As seen, \textsf{DeepOPF+} provides close-to-optimal solutions (at most $0.43\%$ optimality loss) for DC-OPF problems in a fraction of the time compared with the state-of-the-art solver.  
